The Inadequacy of Shapley Values for Explainability

This paper develops a rigorous argument for why the use of Shapley values in explainable AI (XAI) will necessarily yield provably misleading information about the relative importance of features for predictions. Concretely, this paper demonstrates that there exist classifiers, and associated predictions, for which the relative importance of features determined by the Shapley values will incorrectly assign more importance to features that are provably irrelevant for the prediction, and less importance to features that are provably relevant for the prediction. The paper also argues that, given recent complexity results, the existence of efficient algorithms for the computation of rigorous feature attribution values in the case of some restricted classes of classifiers should be deemed unlikely at best.

==> figs/wrong_pairs/lundberg/corral.csv <==
#wrong pairs,#instances
0,0
1,20
2,16
3,20
4,0
5,4
6,0
7,4
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0


==> figs/wrong_pairs/lundberg/mofn_3_7_10.csv <==
#wrong pairs,#instances
0,0
1,0
2,0
3,0
4,0
5,32
6,96
7,136
8,200
9,128
10,184
11,112
12,56
13,32
14,40
15,8
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0


==> figs/wrong_pairs/lundberg/mux6.csv <==
#wrong pairs,#instances
0,50
1,5
2,9
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0


==> figs/wrong_pairs/lundberg/parity5+5.csv <==
#wrong pairs,#instances
0,0
1,17
2,49
3,102
4,133
5,166
6,165
7,123
8,100
9,75
10,47
11,25
12,14
13,4
14,2
15,2
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0


==> figs/wrong_pairs/lundberg/threeOf9.csv <==
#wrong pairs,#instances
0,63
1,125
2,124
3,88
4,52
5,28
6,19
7,8
8,3
9,2
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0


==> figs/wrong_pairs/lundberg/xd6.csv <==
#wrong pairs,#instances
0,0
1,0
2,14
3,14
4,36
5,56
6,23
7,87
8,67
9,32
10,43
11,22
12,40
13,15
14,24
15,21
16,10
17,4
18,2
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,1
29,0
30,0
31,1
32,0
33,0
34,0
35,0
36,0

